Identifying the radiative components responsible for Quasi-Periodic Oscillations of black hole systems

While the dynamical origin of the variability observed in Galactic Black hole systems, such as quasi-periodic oscillations (QPOs), are still a matter of debate, insight into the radiative components responsible for such behaviour can be obtained by studying their energy dependent temporal behaviour. In particular, one needs to ascertain which variations of the parameters of the best fit time-averaged spectral components reproduce the observed energy dependent fractional r.m.s and time-lags. However, to obtain meaningful interpretation, the standard spectral component parameters have to be recast to physically relevant ones. Then, the energy dependent temporal variations that their fluctuations will cause, needs to be predicted and compared with observations. In this work, we describe a generic method to do this and apply the technique to the ~ 3-4 Hz QPOs observed in the black hole system GRS 1915+105 as observed by AstroSat where the time-averaged spectra can be represented by emission from a truncated disk and a hot thermal Comptonizing coronae in the inner regions. We find that the QPOs and their harmonic can be explained in terms of correlated local accretion rate variations in the disk, the truncated disk radius, the optical depth and the heating rate of the coronae with time-delays between them. We highlight the potential of such techniques to unravel the radiative process responsible for variability using high quality spectral and temporal data from AstroSat and NICER.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
